Matrix Measure Flows: A Novel Approach to Stable Plasticity in Neural Networks

This letter introduces the notion of a matrix measure flow as a tool for analyzing the stability of neural networks with time-varying weights. Given a matrix flow -- for example, one induced by gradient-based adaptation -- the matrix measure flow tracks the progression of an associated matrix measure (or logarithmic norm). We show that for certain matrix flows of interest in computational neuroscience and machine learning, the associated matrix measure flow obeys a simple inequality. In the context of neuroscience, synapses -- the connections between neurons in the brain -- are constantly being updated. This plasticity subserves many important functions, such as memory consolidation and fast parameter adaptation towards real-time control objectives. However, synaptic plasticity poses a challenge for stability analyses of recurrent neural networks, which typically assume fixed synapses. Matrix measure flows allow the stability and contraction properties of recurrent neural networks with plastic synapses to be systematically analyzed. This in turn can be used to establish the robustness properties of neural dynamics, including those associated with problems in optimization and control. We consider examples of synapses subject to Hebbian and/or Anti-Hebbian plasticity, as well as covariance-based and gradient-based rules.

==> notes.txt <==
In particular, we consider a set of $n$ variables, which we collect into the vector $x \in \fR^{n}$. These variables interact (perhaps nonlinearly) with one another through a parameter matrix parameters $W \in \fR^{n \times n}$. The only distinguishing factor between a parameter and a variable in our analysis is the speed of the dynamics: variables evolve faster than parameters. 

Applications of contraction analysis typically involve restricting the parameters of a system so that it is provably contracting. A common example is from neural network theory. Recurrent neural networks are often parameterized by a single ``weight matrix". By constraining this matrix, it is possible to show that the network is globally contracting. Another example comes from biochemical reactions with feedback. These reactions are parameterized by reaction ``rates". It is sometimes possible to constrain these rates so that the overall reaction is contracting. This is done by collecting the rates into a matrix, and somehow restricting this matrix.These restrictions often come in the form of bounding the \textit{matrix measure} of some set of system parameters. 

In computational neuroscience, synapses (the weighted connection between two neurons) are often assumed to be constant. In reality, however, biological synapses are always in flux. Changes to synaptic strength can occur on timescales between hundreds of milliseconds to hours and days. This poses a challenge for the brain, as well as for researchers who model brain function. As pointed out in [Gerstner, Ganguli], synaptic plasticity inside a recurrent neural network can lead to uncontrolled instabilities. This can readily be seen for correlation-based learning rules such as Hebbian learning. If two neurons have correlated activity, the synaptic weight between them increasing. Since the weight increased, their activity will correlate more, thus increasing the weight again, and so on. This is a positive feedback loop that will lead to exponential "explosions" of activity if left unchecked. In this paper we consider a `multiple time scale' setting. While primarily motivated by neurobiology, our results are applicable to any biological system with slowly varying parameters. We consider a set of $n$ variables, which we collect into the vector $x \in \fR^{n}$. These variables interact (perhaps nonlinearly) with one another through a parameter matrix parameters $W \in \fR^{n \times n}$. The only distinguishing factor between a parameter and a variable in our analysis is the speed of the dynamics: variables evolve faster than parameters. To formalize this time-scale separation, we adopt a standard singular perturbation framework and assume that our system can be decomposed as follows:

\subsection{Quadratic Task Loss} 
If we additionally assume that the task loss is quadratic (for example, as is the case in adaptive control), then stonger claims can be made about the asymptotic matrix measure:

\[\mathcal{L}_{task} = ||W - \tilde{W}||_{fro} \]
where $\tilde{W}$ is an unknown matrix of "correct" parameter values. Using the trace identity as before, it can be shown that:
\[\dot{W} = -\nabla_W \mathcal{L} = -2(1 + \gamma)W + 2\tilde{W} \]
If the ``correct" parameters of the system are indeed contracting, in the sense that $\mu(\tilde{W}) < k$, then gradient flow will converge after exponential transients of rate $1 + \gamma $ to a $W$ which is also contracting:

\[\mu\big[W\big] \leq \frac{\mu\big[\tilde{W}\big]}{(1 + \gamma)} \leq \mu\big[\tilde{W}\big] <k \]



\lk{If we assume gradient is bounded, then gamma can be made sufficiently large to ensure contraction}.

\lk{Can we play the same game for LASSO? Sparsifying the matrix should let $\mu_1$ be satisfied for easily}.


Given a matrix flow, a matrix measure flow captures the evolution of an associated matrix measure (or logarithmic norm). We show that for certain matrix flows of interest in computational neuroscience and machine learning, the associated matrix measure flow obeys a simple inequality. Synapses--the connections between neurons in the brain--are constantly being updated. This plasticity subserves many important functions, such as memory consolidation and fast parameter adaptation for meeting real-time control objectives. However, synaptic plasticity poses a challenge for stability analyses of recurrent neural networks, which typically assume fixed synapses. To help overcome this challenge, this letter introduces the notion of a \textit{matrix measure flow}.  This inequality can be used in turn to infer the stability and contraction properties of recurrent neural networks with plastic synapses. This stability can then be used to establish the robustness properties of neural dynamics, including those associated with problems in optimization and control. We consider examples of synapses undergoing Hebbian and/or Anti-Hebbian plasticity, as well as covariance-based and gradient-based rules. 
